A Gemini view of the galaxy cluster RXC J1504-0248: insights on the nature of the central gaseous filaments

We revisit the galaxy cluster RXC J1504-0248, a remarkable example of a structure with a strong cool core in a near redshift ($z = 0.216$). We performed a combined analysis using photometric and spectroscopic data obtained at Gemini South Telescope. We estimated the cluster mass through gravitational lensing, obtaining $M_{200} = 5.3\pm0.4 \times 10^{14}$ $h_{70}^{-1}$ M$_\odot$ within $R_{200} = 1.56 \pm 0.04$ $h^{-1}_{70}$ Mpc, in agreement with a virial mass estimate. This cluster presents a prominent filamentary structure associated to its BCG, located mainly along its major axis and aligned with the X-ray emission. A combined study of three emission line diagnostic diagrams has shown that the filament emission falls in the so-called transition region of these diagrams. Consequently, several ionizing sources should be playing an meaningful role. We have argued that old stars, often invoked to explain LINER emission, should not be the major source of ionization. We have noticed that most of the filamentary emission has line ratios consistent with the shock excitation limits obtained from shock models. We also found that line fluxes are related to gas velocities (here estimated from line widths) by power-laws with slopes in the range expected from shock models. These models also show, however, that only ~10% of H$\alpha$ luminosity can be explained by shocks. We conclude that shocks probably associated to the cooling of the intracluster gas in a filamentary structure may indeed be contributing to the filament nebular emission, but can not be the major source of ionizing photons.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
